Optimal entanglement witnesses: a scalable data-driven approach

Multipartite entanglement is the key resource allowing quantum devices to outperform their classical counterparts, and entanglement certification is fundamental to assess any quantum advantage. The only scalable certification scheme relies on entanglement witnessing, typically effective only for special entangled states. Here we focus on finite sets of measurements on quantum states (hereafter called quantum data); and we propose an approach which, given a particular spatial partitioning of the system of interest, can effectively ascertain whether or not the data set is compatible with a separable state. When compatibility is disproved, the approach produces the optimal entanglement witness for the quantum data at hand. Our approach is based on mapping separable states onto equilibrium classical field theories on a lattice; and on mapping the compatibility problem onto an inverse statistical problem, whose solution is reached in polynomial time whenever the classical field theory does not describe a glassy system. Our results pave the way for systematic entanglement certification in quantum devices, optimized with respect to the accessible observables.

==> ddEW_Heisenberg_t1.00.csv <==
 r, K_r 
1,-0.84192229
2,-0.50632705
3,-0.16643027
4,0.03072345
5,0.06820392
6,0.02322838
7,-0.01850183
8,-0.02146924
9,0.00126596
10,0.01267421
E_min / N (N=64),-0.503248446


==> ddEW_Ising_t0.28_g0.5.csv <==
,dd-EW 
h_x, 0.07886310993970513
w_xx(1), 0.3362121781775618
w_xx(2), 0.006136971013906149
w_xx(3), -0.0010900905304853774
w_xx(4), -0.016994651046547824
w_xx(5), 0.003961220213938668
w_xx(6), 0.006728876469642352
w_xx(7), -0.0012779582697684114
w_xx(8), -0.0003513939298149358
w_xx(9), 0.0024604035529070156
w_xx(10), 0.0008188100425664427
w_xx(11), 0.0014401620565441964
w_xx(12), 0.0014642017276486356
w_xx(13), 0.0017447031972309174
w_xx(14), 0.0011000104168019875
w_xx(15), 0.001061273315342545
w_xx(16), 0.0014622848178687368
w_xx(17), 0.0013041603053720078
w_xx(18), 0.0011798391616653734
w_xx(19), 0.00035062049928719205
w_xx(20), 0.004041162071268097
w_yy(1), -0.53946940308646
w_yy(2), -0.18678250583558645
w_yy(3), -0.002572506261730021
w_yy(4), 0.023567559817685175
w_yy(5), -0.0033528645105610636
w_yy(6), -0.006668943216077983
w_yy(7), 0.0031026915321816263
w_yy(8), 0.0016598405174452471
w_yy(9), -0.001929489352436522
w_yy(10), 5.605698295020121e-05
w_yy(11), 0.0007988692503421943
w_yy(12), -0.00034164233959955125
w_yy(13), -0.00021293881029595512
w_yy(14), 0.00022306993355227027
w_yy(15), 4.6686717589662665e-06
w_yy(16), -0.00010154696409510736
w_yy(17), 3.770651917419147e-05
w_yy(18), 3.786548967946314e-05
w_yy(19), -2.2587636432841177e-05
w_yy(20), -8.360155694731833e-06
w_zz(1), 0.7018218711615347
w_zz(2), -0.21351955279113882
w_zz(3), -0.0985736943862471
w_zz(4), 0.057667124559047475
w_zz(5), 0.03299558092379054
w_zz(6), -0.024548154286714242
w_zz(7), -0.01675123782502375
w_zz(8), 0.012307823520513482
w_zz(9), 0.0109120628981132
w_zz(10), -0.007413177478221291
w_zz(11), -0.008085417014290374
w_zz(12), 0.004599099282940313
w_zz(13), 0.006913583983173007
w_zz(14), -0.0029363035709104443
w_zz(15), -0.006226408282976764
w_zz(16), 0.0014848177176487202
w_zz(17), 0.006024060541614818
w_zz(18), -0.0007118640419402498
w_zz(19), -0.006559629225319129
w_zz(20), 0.003989414923715282
E_min/N (N=64), -0.46547515152928515

